Discovery of 17 new sharp-lined Ap stars with magnetically resolved lines

Chemically peculiar A stars (Ap) are extreme examples of the interaction of atomic element diffusion processes with magnetic fields in stellar atmospheres. The rapidly oscillating Ap stars provide a means for studying these processes in 3D and are at the same time important for studying the pulsation excitation mechanism in A stars. As part of the first comprehensive, uniform, high resolution spectroscopic survey of Ap stars, which we are conducting in the southern hemisphere with the Michigan Spectral Catalogues as the basis of target selection, we report here the discovery of 17 new magnetic Ap stars having spectroscopically resolved Zeeman components from which we derive magnetic field moduli in the range 3 - 30 kG. Among these are 1) the current second-strongest known magnetic A star, 2) a double-lined Ap binary with a magnetic component and 3) an A star with particularly peculiar and variable abundances. Polarimetry of these stars is needed to constrain their field geometries and to determine their rotation periods. We have also obtained an additional measurement of the magnetic field of the Ap star HD 92499.

==> Refereereply.txt <==
Dear Editor - we thank the Referee for a thorough review of our paper
suggesting several pertinent improvements. The revisions are indicated
in the attached version with blue font.

Reply to the Referee's comments:

>The abundance analysis of the sample of 17 stars presented in the
>present paper is based on a method that can hardly reach high accuracy.
>Although it is clearly not meant to be specially fine tuned, and is
>not the main objective of the work, I would suggest that the Authors
>further point out the limitations due to the simplified method, according
>to my comments below.

A paragraph has been added in Sect. 3.2.2 to also account for influence
of errors in temperature and micro turbulence. The criticism is pertinent
as the procedure is indeed very simplified. However, as 'relative abundance'
estimates, we find the results reliable to identify stars with ionisation
disequilibria, and very strong overabundances. The reasonable agreement we
get in the abundances for HD92499 compared to those by Hubrig & Nevacil 2007
support our procedure. That paper, also published in MNRAS, uses a relatively 
similar approach to estimate relative abundances. We already, as noticed by 
the Referee, pointed out the simplicity of our method, as well as sensitivity 
of our temperature estimates to stratification. Because the abundances do have 
large, stated errors of up to 0.5 dex, the reader can still benefit from them 
to identify strongly peculiar stars and stars with ionisation disequilibria. 

We would therefore prefer to keep Table 3 and Sect. 3.3.3 unchanged, except 
for the added paragraph.

>
>- Temperature determinations are quite uncertain, and its
>spectroscopic estimate shows often remarkable discrepancies compared
>to the value obtained from photometry.  What is the impact of - say -
>a 300 K error in temperature?

We use a crude temperature grid in steps of 500K. One such step will
alter the equivalent width of lines in model spectra with 2-16% (Nd),
27-33% (Pr), 7-16% (Fe), 2-16% (Cr). This roughly translates into
abundance errors below 0.2 dex, smaller than the maximum stated error.
 
>- Microturbolence is arbitrarily set to 2 km/s, ad the Authors state
>that the impact of this choice will be that weak lines will give
>different abundances from stronger lines, i.e., it represents a
>further uncertainty in the final abundance analysis. Note that it is
>often assumed that magnetic field suppress microturbolence, so the
>adopted value of 2 km/s should be justified. Note also that chemical
>stratification is probably the main agent responsible for _large_
>discrepancies between the abundance obtained from weak lines and
>abundances obtained from strong lines (in that respect, one would
>wish to adopt "negative" values for the microturbolence, so to say,
>as stratification tends to produce effects that are opposite to
>microturbolence).  

This was wrongly stated in the paper and is now addressed in the added
paragraph. The Kurucz model atmospheres were made using an increased 
micro turbulence velocity (to mimic magnetic intensification, similar
to what Ryabchikova et al 2008, A&A 480, 811 did, while the 
model spectra were computed using a micro turbulence of 1. From literature,
such as Cowley's study of HD101065, a change of 1 km/s may not affect the
abundances at all, or will still be within our stated errors. Folsom et al
2007 (MNRAS 376, 361) similarly used 0-1 km/s for a set of Ap stars.	

Personally, I (Freyhammer) have little experience with spectroscopic studies
of magnetic stars and thus I lean on the literature. Here I find myself 
slightly confused by comments such as by Ryabchikova et al (2008 above),
Ryabchikova et al. (2000, A&A 357, 981) and Wade et al (2007, MNRAS 376, 361) 
- the first and last paper include the Referee as co-author - where the 
former two say that magnetic intensification results in finding higher
micro turbulence values, whereas the latter states ``microturbulence was 
assumed to be suppressed, either directly or indirectly, by the presence of 
a magnetic field.'' From my experience with roAp stars I know envelope 
convection is assumed to be locally suppressed by the organised Ap-star 
magnetic fields. This is e.g. the movement of hot granules in the 
photosphere, which I think of as macroturbulence - an effect that only 
broadens a line. Whether the microturbulence is also suppressed is less 
obvious, and I think the tradition in the literature is to increase the 
microturbulence to `mimic' the intensifying effect of strong magnetic fields. 

I would greatly appreciate if the Referee with his experience in this field 
would comment on this. I agree in that a 2 km/s microturbulence would be
too high for the model spectra (and we did in fact use 1 km/s), but that is 
because we are using Synthmag which includes the intensifying effects 
from magnetic fields. However, for the atmosphere models that should be 
acceptable as ATLAS9 does not consider magnetic fields.

>- Why a constant 0.05 angstrom broadening has been adopted? This
>is not constant in the observed spectral range, unless the authors
>have used only a limited part of the spectra.

Most lines used for radial velocity measurements are from the blue region
for which 0.05 A was determined with arc spectra for 5300-5800 A, whereas
0.065 A were found for 6100-6600 A. Mostly, the 5434 line  was used for 
v sini measurements, but our error estimates are based on scatter from
all measurements. The stated vsini error of +/- 1 km/s is larger than using
a variable instrumental broadening.

>
>- How refined is the model grid, e.g., which steps have been adopted
>  for the abundance values?

Models were computed and optimised on a case-by-case basis, with grids
of 0.10-0.50 dex. This has now been added in Sect.3.2.2.

>
>- Overall, especially because of horizontal inhomogeneities and vertical
>stratification, abundance analysis of magnetic chemically peculiar
>stars is quite a demanding task, at the level that a detailed analysis
>of an individual star may well represent material for a separate
>publication.  

Indeed, but several other publications have used similar, simple abundance 
analyses ignoring stratification (no studies have yet been able to fully
describe all abundances in Ap stars using current stratification analyses
techniques). Such studies can still be valuable for the purposes described
above.

>
>It would be useful to explicitly mention the impact of realistic
>errors in temperature, log g and microturbolence determinations, and
>to explicitly comment about the meaning of the abundance values
>obtained assuming a homogeneous atmosphere when this model is applied
>to stratified atmospheres. My suggestion would be to present the
>abundance analysis like a sort of refined spectral classification,
>possibly offering also an explicit comparison with the Michigan
>Catalogue spectral types.

We have not attempted to constrain log g, it was simply assumed to be in a 
certain broad range of 4.0-4.5. Neither did we attempt to constrain 
microturbulence (which is based on ad-hoc assumptions not dissimilar from 
other publications). Also temperature was not measured spectroscopically, 
but was derived from the Hbeta index (we never compared our spectra to a
grid of model spectra with different Teff).

As mentioned above, we prefer not to reformulate the abundance analysis -
and certainly not as a spectral classification - `spectral type' must never 
be used in this way.

>
>A second important comment I have is that the scientific content is
>often embedded in a too long text, in particularly in Sects. 3.3.1 -
>3.3.18, where a lot of information is redundant with results already
>presented in some tables. In fact, a lot of data currently given only
>in the text could find a more convenient accommodation in additional
>Tables, or in an extended version of the current ones. For instance,
>there is no obvious reason why stellar parameters have to be repeated
>in the text, unless the authors want to call reader attention to some
>specific point. In the following I will limit myself to give only a
>very specific example aimed at better clarify my comment.

It appears to be a matter of different traditions whether individual sections 
are supposed to be self-contained, such as figure captions which may often be
taken out of the context in citations. The current presentation was 
deliberate in order to simplify the reader's task by describing each star 
individually without leaving it to the reader to gather all the information 
for a particular star from the different tables. However, some information 
is really not necessary and we have reduced the paper 1 page. Following the
Referee's suggestion would remove 1-2 pages more, but at the cost of, in
our opinion, great inconvenience to the reader. We therefore propose to keep
Sects. 3.3.1-18 largely as they were.

>Sect. 3.3.1 gives the following information:
>
>- The star was observed at a single epoch only: this is already
>evident from Table 1
>-  The field modulus measured from FeI 6232 and FeII 6369 is 4.76 +/-
>0.17 kG; the field modulus measured fro 4.21 +/- 0.48 kG: field
>modulus is given in Table 2, which should be extended to include field
>modulus determinations obtained at different epochs, and possibly from
>different lines.
>- The photometric temperature is 7570 K: this is already given in
>  Table 2
>- Nd Pr Eu and Cr are overabundant, Fe abundance is solar, the
>disequilibrium between NdIII and NdII is 1.0 Dex, the disequilibrium
>for Pr is within the error bars: is there a way to make this evident
>from Table 3, e.g., flagging some values in boldface? It would also
>help the reader to have a more immediate overview.
>- The spectral classification from the Michigan Catalogues is *Ap
>SrCr(Eu): this information may be conveniently added to Table 1, and
>it should be reminded in the text only if there is agood reason to do
>so.

This has been partly done now (Table 3)

>I suggest that Sects 3.1.1 to 3.1.18 be condensed, moving some data to
>the current (or new) Tables, and pointing the attention to the reader
>to the most important points that should be retained, or those
>point that really need to be presented in form of a text.
>
>Also in the remaining parts of the paper there are a few paragraphs in
>the text that can be skipped without loss of clarity. I will give a
>few examples, but I recommend that the Authors revise the text in an
>attempt to make it more concise.
>
>- The beginning of Sect. 3.3 repeats again that the stars under
>studies are those with magnetically split lines, and that are listed
>in Table 2, and states that the order in which they are commented is
>that of the HD catalogue - all references to the Michigan Catalogue
>had been given already.

Eliminated the relevant part of Sect. 3.3 and the superfluous reference.

>- The second last paragraphs of Sect. 3.3.18 could be easily
>condensed in a sentence stating that present data are inconclusive to
>asses rapid pulsations and that more data are being collected.

Eliminating that paragraph (and with it Fig.15) is unreasonable for the
following reasons: The purpose of our survey is to select good roAp
candidates, and HD143487 is shown to be the best candidate based on
known roAp characteristics, and the paragraph gives the essence of
what we are looking for; we used 30-mins on an 8-m telescope and show
a single significant peak, strongly making the case for HD143487 as a
roAp candidate; the performed test is similar to other tests in literature
and although we do not claim detecting rapid oscillations. If we fail to
collect new data, the paragraph demonstrates the importance of the star
and hopefully encourages other studies. We therefore prefer to keep that 
paragraph and figure.
 
>- The sentence that HD 135728AB may be particularly promising for 
>illuminating the magnetic field origin problem is repeated at
>least twice in the Discussion.

Corrected 

>A third important comment: I wonder whether the analysis of the binary
>system HD 135728AB deserves so much room in the paper, since it is
>based on two data only. Since the authors are collecting more data, a
>remainder to an eventual work might be more appropriate. It is
>important however to well point out the discovery of a system composed
>of a magnetic and a non magnetic star. In fact, in the discussion, it
>is raised the question whether the companion is an Am or an Ap
>star. Since the spectra of the two components are visible, it is not
>obvious to me why the question cannot be answer from inspection of
>the spectra. What are the Sc and Ca abundances of the primary?

As the outcome of a planned - and in our case proposed - observing run is 
far from guarantied, we find it of interest to the community at this point 
to encourage follow-up observations. We are able to provide a conservative 
estimate of the orbital period, which is of importance for characterising 
the system and planning follow-up observations. Therefore we gave double 
space for this section (that in fact characterises two stars); a few lines 
have now been removed.

The problem with using two spectra, of which one is obtained near quadrature, 
is the blending due to the rotational broadening and peculiar spectra with a 
high line density. This is seen in the few lines used in the abundance 
estimates and Fig.14. We are reluctant to extend abundance estimates beyond 
the key elements already constrained, especially for this binary. The 
uncertain luminosity factor adds (further) considerable errors to 
individual estimates for the components, and the relative broadness of the 
diluted lines of the primary makes it hard to evaluate reliable abundances
for for Sc. However, we find CaII (6462.6) to have comparable equivalent
widths for both stars (60-65 mA corresponding to about -5.34 in abundance, 
the primary slightly stronger). Sc is clearly present in the secondary, e.g. 
ScII 5031.0 (30mA) and 5657.9 (38mA), while the primary only shows a broad, 
shallow ScII5657 (41mA). The mentioned equivalent widths are in the normalised
composite spectrum. That also Sc is comparable for both stars may suggest both
stars are Ap rather than Ap and Am. However, at this point this is highly
speculative. Further, line width measurements of the primary for
lines of different Lande factors were inconclusive and do not indicate
a kG level magnetic field (which would have supported Ap).

>
>Other comments:
>
>- Keywords list may be too long, although this is more an editorial issue

It has been reduced

>- Introduction 
>I am not sure that the statement that the not uniform
>surface abundance distributions is responsible for brightness
>variations with stellar rotation seems to suggests brightness changes
>are due to variation in the equivalent width of metal absorption
>lines, which I do not think that is correct (at least, it is not
>correct if it is referred to line blocking). If it is, it would be
>appropriate to support this statement with a reference, otherwise the
>sentence should be clarified.

I (LMF) am not qualified to go into further detail on this issue
(I wonder if anyone really is, yet) but altered the text and added a
reference to Wolf & Wolf's (1971) pioneering work.

>- Table 1
>It is no clear why signal to noise ratio (SNR) of stars observed only
>once has to be given based on ETC prediction. The spectrum is there,
>there is no need to measure the scattering between multiple
>spectra to calculate the actual SNR. Crowdedness may hamper a direct
>determination, but at least photon count can be conveniently used
>for SNR estimate.

These have now been measured in the 2-D UVES and FEROS spectra and are
given in a more consistent form in Table 1.

>
>- Sect. 3.2.1
>Luminosity errors should take into account not only parallax errors,
>but also error on the bolometric corrections, which in chemically
>peculiar stars may be quite large.

We use Flower's table for obtaining BC. The photometric temperature
range covers 7810-8280K for the related stars. With the estimated
error of 200K, that translates into BC errors of -0.005 to 0.026.
For log L/Lo that corresponds to max 0.01 in error. The minimum
error in log L/Lo is already 0.16, so with our considerable errors,
we can safely ignore this effect. A note on this was added in the text.

>- p. 12, end of section 3.3.13, a wrong definition of <Bz> is given
>(it is not the _square_ of the longitudinal component). At the same
>time, longitudinal field had been introduced earlier in the third
>paragraph of the same section, and this was the point to give te
>definition.

The formulation is corrected, and moved (further) up in the text 
where the term is introduced.

>- Section 4, third paragraph:
>Another example of a binary system including a magnetic Ap and
>a non magnetic star, HD 72106, has been presented at the recent CP 2007
>workshop in Vienna, by Folsom et al., eprint arXiv:0712.0771.

This has been included.

